Dark Energy Survey Year 3 results: Cosmology with peaks using an emulator approach

We constrain the matter density $\Omega_{\mathrm{m}}$ and the amplitude of density fluctuations $\sigma_8$ within the $\Lambda$CDM cosmological model with shear peak statistics and angular convergence power spectra using mass maps constructed from the first three years of data of the Dark Energy Survey (DES Y3). We use tomographic shear peak statistics, including cross-peaks: peak counts calculated on maps created by taking a harmonic space product of the convergence of two tomographic redshift bins. Our analysis follows a forward-modelling scheme to create a likelihood of these statistics using N-body simulations, using a Gaussian process emulator. We include the following lensing systematics: multiplicative shear bias, photometric redshift uncertainty, and galaxy intrinsic alignment. Stringent scale cuts are applied to avoid biases from unmodelled baryonic physics. We find that the additional non-Gaussian information leads to a tightening of the constraints on the structure growth parameter yielding $S_8~\equiv~\sigma_8\sqrt{\Omega_{\mathrm{m}}/0.3}~=~0.797_{-0.013}^{+0.015}$ (68% confidence limits), with a precision of 1.8%, an improvement of ~38% compared to the angular power spectra only case. The results obtained with the angular power spectra and peak counts are found to be in agreement with each other and no significant difference in $S_8$ is recorded. We find a mild tension of $1.5 \thinspace \sigma$ between our study and the results from Planck 2018, with our analysis yielding a lower $S_8$. Furthermore, we observe that the combination of angular power spectra and tomographic peak counts breaks the degeneracy between galaxy intrinsic alignment $A_{\mathrm{IA}}$ and $S_8$, improving cosmological constraints. We run a suite of tests concluding that our results are robust and consistent with the results from other studies using DES Y3 data.

==> figures/b_mode_values.txt <==
stat, chi_sq, red_chi_sq, p_value 
CLs, 137.6813245261815, 0.9905131260876366, 0.5156787722112488
Peaks, 627.6805493378512, 1.0478807167576814, 0.2018739737369634


==> figures/best_fit_values.txt <==
stat, chi_sq, red_chi_sq, p_value 
CLs, 0.0, 0.0, 1.0
Peaks, 0.0, 0.0, 1.0


==> figures/results_table.txt <==
\begin{table*} 
    \centering
    \caption{caption}
\begin{adjustbox}{width=0.75\textwidth}
    \label{tab:parameters}
    \begin{tabular}{ c  c  c  c  c }
    \hline
    & $\Omega_{\mathrm{m}}$ & $\sigma_8$ & $S_8$ & $A_{\mathrm{IA}}$ \\ 
\hline
\rule{{0pt}}{{4ex}}     CLs, fiducial & $ 0.278^{+0.080}_{-0.11}$ & $ 0.85^{+0.11}_{-0.18}$ & $ 0.783^{+0.026}_{-0.019}$ & $ -0.72^{+0.72}_{-0.39}$ \\ 
\rule{{0pt}}{{4ex}}     CLs, only small scales & $ 0.250^{+0.081}_{-0.14}$ & $ 0.90\pm 0.18$ & $ 0.772^{+0.043}_{-0.032}$ & $ -1.79^{+1.5}_{-0.83}$ \\ 
\rule{{0pt}}{{4ex}}     CLs, only large scales & $ 0.290^{+0.073}_{-0.086}$ & $ 0.765^{+0.081}_{-0.14}$ & $ 0.731^{+0.033}_{-0.029}$ & $ -0.92^{+0.83}_{-0.43}$ \\ 
\rule{{0pt}}{{4ex}}     CLs, no bin 1 & $ 0.299\pm 0.093$ & $ 0.812^{+0.095}_{-0.18}$ & $ 0.778^{+0.030}_{-0.024}$ & $ -0.78^{+0.84}_{-0.57}$ \\ 
\rule{{0pt}}{{4ex}}     CLs, no bin 2 & $ 0.298\pm 0.086$ & $ 0.793^{+0.088}_{-0.16}$ & $ 0.762^{+0.028}_{-0.022}$ & $ -0.89^{+0.94}_{-0.50}$ \\ 
\rule{{0pt}}{{4ex}}     CLs, no bin 3 & $ 0.334^{+0.13}_{-0.075}$ & $ 0.777^{+0.079}_{-0.17}$ & $ 0.787^{+0.029}_{-0.026}$ & $ -0.62^{+0.64}_{-0.34}$ \\ 
\rule{{0pt}}{{4ex}}     CLs, no bin 4 & $ 0.244^{+0.065}_{-0.11}$ & $ 0.88^{+0.13}_{-0.19}$ & $ 0.758^{+0.031}_{-0.026}$ & $ -0.85^{+0.75}_{-0.39}$ \\ 
\rule{{0pt}}{{4ex}}     CLs, fixed $\Omega_{\mathrm{b}}, n_{\mathrm{s}}, h$ & $ 0.364^{+0.089}_{-0.051}$ & $ 0.717^{+0.050}_{-0.11}$ & $ 0.776^{+0.026}_{-0.020}$ & $ -0.59^{+0.64}_{-0.34}$ \\ 
\rule{{0pt}}{{4ex}}     Peaks, fiducial & $ 0.252^{+0.030}_{-0.066}$ & $ 0.867^{+0.10}_{-0.068}$ & $ 0.780\pm 0.016$ & $ 0.11^{+0.22}_{-0.49}$ \\ 
\rule{{0pt}}{{4ex}}     Peaks, only small scales & $ 0.262^{+0.032}_{-0.070}$ & $ 0.846^{+0.11}_{-0.068}$ & $ 0.777^{+0.017}_{-0.019}$ & $ 0.26^{+0.26}_{-0.53}$ \\ 
\rule{{0pt}}{{4ex}}     Peaks, only large scales & $ 0.277^{+0.039}_{-0.080}$ & $ 0.813^{+0.11}_{-0.078}$ & $ 0.766\pm 0.019$ & $ 0.03^{+0.31}_{-0.35}$ \\ 
\rule{{0pt}}{{4ex}}     Peaks, no bin 1 & $ 0.291^{+0.045}_{-0.099}$ & $ 0.819^{+0.13}_{-0.089}$ & $ 0.786^{+0.017}_{-0.020}$ & $ 0.83^{+0.44}_{-1.2}$ \\ 
\rule{{0pt}}{{4ex}}     Peaks, no bin 2 & $ 0.291^{+0.038}_{-0.083}$ & $ 0.826^{+0.12}_{-0.085}$ & $ 0.798^{+0.017}_{-0.024}$ & $ 0.87^{+0.12}_{-1.2}$ \\ 
\rule{{0pt}}{{4ex}}     Peaks, no bin 3 & $ 0.294^{+0.051}_{-0.095}$ & $ 0.797\pm 0.099$ & $ 0.770\pm 0.022$ & $ 0.28^{+0.29}_{-0.53}$ \\ 
\rule{{0pt}}{{4ex}}     Peaks, no bin 4 & $ 0.308\pm 0.079$ & $ 0.78^{+0.11}_{-0.12}$ & $ 0.768\pm 0.022$ & $ 0.39^{+0.12}_{-0.91}$ \\ 
\rule{{0pt}}{{4ex}}     Peaks, fixed $\Omega_{\mathrm{b}}, n_{\mathrm{s}}, h$ & $ 0.229^{+0.029}_{-0.062}$ & $ 0.908^{+0.10}_{-0.066}$ & $ 0.778\pm 0.021$ & $ 0.23^{+0.27}_{-0.61}$ \\ 
\rule{{0pt}}{{4ex}}     Peaks, only auto-peaks, fiducial & $ 0.256^{+0.044}_{-0.095}$ & $ 0.85^{+0.14}_{-0.10}$ & $ 0.761\pm 0.022$ & $ 0.59^{+0.37}_{-0.87}$ \\ 
\rule{{0pt}}{{4ex}}     CLs + Peaks, fiducial & $ 0.276^{+0.034}_{-0.086}$ & $ 0.850^{+0.13}_{-0.068}$ & $ 0.797^{+0.015}_{-0.013}$ & $ -0.03\pm 0.23$ \\ 
\rule{{0pt}}{{4ex}}     CLs + Peaks, only small scales & $ 0.341^{+0.058}_{-0.079}$ & $ 0.756^{+0.070}_{-0.094}$ & $ 0.794\pm 0.017$ & $ 0.17^{+0.25}_{-0.38}$ \\ 
\rule{{0pt}}{{4ex}}     CLs + Peaks, only large scales & $ 0.314^{+0.057}_{-0.096}$ & $ 0.775^{+0.097}_{-0.11}$ & $ 0.776^{+0.021}_{-0.019}$ & $ -0.14^{+0.30}_{-0.20}$ \\ 
\rule{{0pt}}{{4ex}}     CLs + Peaks, no bin 1 & $ 0.294^{+0.044}_{-0.094}$ & $ 0.821^{+0.12}_{-0.085}$ & $ 0.795\pm 0.017$ & $ 0.08\pm 0.49$ \\ 
\rule{{0pt}}{{4ex}}     CLs + Peaks, no bin 2 & $ 0.312^{+0.045}_{-0.082}$ & $ 0.795^{+0.099}_{-0.085}$ & $ 0.797^{+0.015}_{-0.014}$ & $ 0.10^{+0.20}_{-0.25}$ \\ 
\rule{{0pt}}{{4ex}}     CLs + Peaks, no bin 3 & $ 0.31^{+0.12}_{-0.11}$ & $ 0.78^{+0.11}_{-0.13}$ & $ 0.781\pm 0.020$ & $ -0.21^{+0.33}_{-0.27}$ \\ 
\rule{{0pt}}{{4ex}}     CLs + Peaks, no bin 4 & $ 0.358^{+0.095}_{-0.063}$ & $ 0.722^{+0.062}_{-0.12}$ & $ 0.773\pm 0.021$ & $ -0.09^{+0.24}_{-0.16}$ \\ 
\rule{{0pt}}{{4ex}}     CLs + Peaks, fixed $\Omega_{\mathrm{b}}, n_{\mathrm{s}}, h$ & $ 0.258^{+0.033}_{-0.071}$ & $ 0.877^{+0.11}_{-0.073}$ & $ 0.799\pm 0.015$ & $ 0.05\pm 0.28$ \\ 
\rule{{0pt}}{{4ex}}     CLs + Peaks, only auto-peaks, fiducial & $ 0.374^{+0.090}_{-0.047}$ & $ 0.708^{+0.046}_{-0.10}$ & $ 0.777\pm 0.018$ & $ -0.28^{+0.32}_{-0.18}$ \\ 
\hline
\rule{{0pt}}{{4ex}}     DES Y3 1x2pt \citep{{des2021cosmic}} & $ 0.290^{+0.041}_{-0.061}$ & $ 0.783^{+0.074}_{-0.091}$ & $ 0.759\pm 0.023$ &  - \\ 
\rule{{0pt}}{{4ex}}     DES Y3 1x2pt (comp) & $ 0.279^{+0.037}_{-0.053}$ & $ 0.825\pm 0.078$ & $ 0.788\pm 0.016$ & $ -0.08^{+0.19}_{-0.13}$ \\ 
\rule{{0pt}}{{4ex}}     DES Y3 3x2pt \citep{{des20213x2pt}} & $ 0.339\pm 0.031$ & $ 0.733^{+0.039}_{-0.050}$ & $ 0.776\pm 0.018$ &  - \\ 
\rule{{0pt}}{{4ex}}     DES Y3 3x2pt (comp) & $ 0.318\pm 0.025$ & $ 0.771^{+0.035}_{-0.042}$ & $ 0.792\pm 0.015$ & $ 0.115^{+0.069}_{-0.078}$ \\ 
\rule{{0pt}}{{4ex}}     DES Y3 CLs \citep{{doux2021harmonic}} & $ 0.287^{+0.036}_{-0.064}$ & $ 0.813^{+0.092}_{-0.083}$ & $ 0.784^{+0.029}_{-0.020}$ &  - \\ 
\rule{{0pt}}{{4ex}}     DES Y3 moments \citep{{des2021cosmic}} & $ 0.269^{+0.026}_{-0.036}$ & $ 0.832\pm 0.055$ & $ 0.784\pm 0.014$ & $ -0.09^{+0.21}_{-0.13}$ \\ 
\rule{{0pt}}{{4ex}}     KIDS 1000 \citep{{Heymans2021kids}} & $ 0.227^{+0.033}_{-0.053}$ & $ 0.894\pm 0.095$ & $ 0.766\pm 0.018$ & $ 0.34^{+0.38}_{-0.31}$ \\ 
\rule{{0pt}}{{4ex}}      DES Y1 Peaks \citep{{harnois2020cosmic}} & - & - & $0.78^{+0.06}_{-0.02}$ & - \\ 
\rule{{0pt}}{{4ex}}     DES Y1 2PCF + Peaks \citep{{harnois2020cosmic}} & - & - & $0.77^{+0.04}_{-0.03}$ & - \\ 
\rule{{0pt}}{{4ex}}     DES Y1 1x2pt \citep{{troxel2018dark}} & $ 0.290^{+0.039}_{-0.065}$ & $ 0.802\pm 0.080$ & $ 0.778^{+0.030}_{-0.023}$ & $ 0.79^{+0.72}_{-0.48}$ \\ 
\rule{0pt}{4ex}     HSC Y1 CLs \citep{hikage2019cosmology} & $0.16^{+0.04}_{-0.09}$ & $1.06^{+0.15}_{-0.28}$ & $0.78^{+0.03}_{-0.03}$ & - \\ 
\rule{{0pt}}{{4ex}}     Planck 2018 TT,TE,EE + lowE + lensing & $ 0.3153\pm 0.0073$ & $ 0.8111\pm 0.0060$ & $ 0.832\pm 0.013$ &  - \\ 
\citep{{aghanim2020planck}} &  & & & & \\ 
    \hline
    \end{tabular}
    \end{adjustbox}
\end{table*}
